A Scalable Approach for Analysing Multi-Agent Systems with Heterogeneous Stochastic Packet Loss

An important aspect in jointly analysing networked control systems and their communication is to model the networking in a sufficiently rich but at the same time mathematically tractable way. As such, this paper improves on a recently proposed scalable approach for analysing multi-agent systems with stochastic packet loss by allowing for heterogeneous transmission probabilities and temporal correlation in the communication model. The key idea is to consider the transmission probabilities as uncertain, which facilitates the use of tools from robust control. Due to being formulated in terms of linear matrix inequalities that grow linearly with the number of agents, the result is applicable to very large multi-agent systems, which is demonstrated by numerical simulations with up to 10000 agents.

==> figures/data/scaling.csv <==
h,N,H2_rbst,H2_sing,time_rbst,time_sing
2,3,29.2941568052075,26.2004781139984,1.97492138,3.84391839
4,10,100.707424127517,90.933580942907,2.46254608,3.94176109
6,21,161.831279256056,146.635171668453,2.95890381,3.16611035
8,36,222.998335878788,202.451680563405,3.06555532,3.39492555
10,55,283.362925322835,257.556501094849,4.16013532,5.06102094
12,78,343.245433107697,312.228197409647,4.69389652,7.3768782
14,105,402.832911671711,366.633227351385,5.29803091,6.2230085
16,136,462.228780005444,420.864835738637,6.58832986,7.85350653
18,171,521.495146776034,474.978014546792,7.36060883,8.21947291
20,210,580.670311763223,529.008248983041,8.61018464,9.47239189
22,253,639.775148180603,582.976608417158,10.4718836,13.28002028
24,300,698.830722870488,636.898601523004,9.8449108,14.6667189
26,351,757.846576168724,690.782998130864,11.6081143,14.8708256
28,406,816.833451148976,744.642786602662,14.3783182,16.49914017
30,465,875.796130359191,798.478871331295,15.953731,17.38132419
32,528,934.734119982067,852.296236394827,18.87782714,17.80236695
34,595,993.658501300578,906.099689191291,18.33852515,20.84047901
36,666,1052.5690129965,959.889091350624,22.26054677,24.18468578
38,741,1111.48579922585,1013.67012127117,23.88114065,25.99776774
40,820,1170.35553414392,1067.43817371709,29.65214657,29.52810713
42,903,1229.25287264446,1121.19837413943,30.41749986,32.797771
44,990,1288.10805222895,1174.9731796958,34.17934761,35.37043657
46,1081,1346.98713452175,1228.71253461752,37.15446747,36.12735611
48,1176,1405.87444025769,1282.46147296454,38.73518168,40.92179808
50,1275,1464.69993796886,1336.20359067379,46.42412521,40.90722898
52,1378,1523.55491910059,1389.94304433467,48.11120182,44.46482997
54,1485,1582.39376880405,1443.68166284703,45.91595277,46.00494701
56,1596,1641.25792663427,1497.41459824274,55.24763036,52.05851588
58,1711,1700.09599267699,1551.1593081026,63.20369046,51.01505936
60,1830,1758.93487553746,1604.88312173152,61.80346192,53.46909583
62,1953,1817.77008218336,1658.59092956375,67.35151955,64.71533395
64,2080,1876.64129505784,1712.32359267064,68.15164547,67.21376666
66,2211,1935.46147954024,1766.02909813052,76.88533728,65.36595282
68,2346,1994.25435653313,1819.76730371525,78.25009232,70.77260633
70,2485,2053.14369041119,1873.49376403248,83.58916848,74.7799034
72,2628,2111.9302049667,1927.19949348935,84.92223723,87.45237498
74,2775,2170.79915989269,1980.89913535266,88.06954134,85.50590915
76,2926,2229.64211970197,2034.61696294614,97.89225905,97.11975394
78,3081,2288.40301643184,2088.33938592358,108.4956617,99.54620702
80,3240,2347.25991288987,2142.06250828234,103.90781236,95.55828044
82,3403,2406.1287596514,2195.75037769967,114.02488896,114.05427921
84,3570,2464.92609441945,2249.46271947093,113.84158866,118.54483798
86,3741,2523.76552604481,2303.16991205052,120.9100493,118.48406885
88,3916,2582.55658791046,2356.87821811804,152.23406293,124.79140372
90,4095,2641.43448735499,2410.56932142037,135.59434313,138.60529015
92,4278,2700.18361078366,2464.2527715321,130.61681711,149.02730001
94,4465,2759.03970857397,2517.9420433111,146.89130854,137.82076728
96,4656,Inf,2571.6402925146,157.08011136,159.0400006
98,4851,2876.64234902587,2625.36024462233,160.47098996,155.83767153
100,5050,Inf,2679.05691466848,164.31992352,161.9769159
102,5253,2994.24792243418,2732.79251865276,187.14668346,171.94231127
104,5460,3053.05871570108,2786.50057270413,189.68779733,171.77805645
106,5671,3111.89317670324,2840.15178074375,186.24667372,198.99587192
108,5886,3170.75643921638,2893.85793684584,205.7118716,199.21584174
110,6105,3229.54436901379,2947.59126219252,216.25607917,196.83173725
112,6328,3288.33306223382,3001.24944796856,195.18406901,223.69442636
114,6555,3347.20508990461,3054.96337309919,223.46065118,218.60557136
116,6786,Inf,3108.66610627911,229.44517009,225.92442639
118,7021,Inf,3162.3479932058,234.60260663,235.176169
120,7260,Inf,3216.03925894345,237.6415061,236.16874393
122,7503,Inf,3269.74615575222,215.88357863,229.2519895
124,7750,Inf,3323.42952734948,241.82306731,237.50049328
126,8001,Inf,3377.1504374522,247.41003676,255.82086082
128,8256,Inf,3430.84098057748,223.9929648,257.82095147
130,8515,Inf,3484.55835683287,241.87534188,244.54532308
132,8778,Inf,3538.27289725897,276.44854891,274.20753761
134,9045,Inf,3591.94414176322,279.19897342,280.0436553
136,9316,Inf,3645.62972125112,295.27397844,305.38347376
138,9591,Inf,3699.32849346855,321.12786722,318.36511531
140,9870,Inf,3753.02111931457,342.29085822,317.66170883
142,10153,Inf,3806.74883402748,336.30619995,332.79868685


==> figures/data/uncertainty_sweep.csv <==
p_swp,H2_dec_0,H2_dec_1,H2_dec_2,H2_enm_0,H2_enm_1,H2_enm_2
0.0002,238.26302431142,Inf,Inf,224.359961379504,Inf,Inf
0.0004,168.478791903361,Inf,Inf,158.650030682646,Inf,Inf
0.0006,137.560936705464,Inf,Inf,129.540129599955,Inf,Inf
0.0008,119.131943561254,Inf,Inf,112.187574171561,Inf,Inf
0.001,106.555941966067,Inf,Inf,100.345881328341,Inf,Inf
0.002,75.3491974869781,Inf,Inf,70.9632569886698,Inf,Inf
0.003,61.5251734101012,Inf,Inf,57.9477921270508,Inf,Inf
0.004,53.2848970964201,Inf,Inf,50.1899201972701,Inf,Inf
0.005,47.6618129199528,Inf,Inf,44.8962916828369,Inf,Inf
0.006,43.5110352467336,Inf,Inf,40.9891407698053,Inf,Inf
0.007,40.2852972992076,Inf,Inf,37.9528488585512,Inf,Inf
0.008,37.6852258271333,Inf,Inf,35.5056414588992,Inf,Inf
0.009,35.5316762342782,Inf,Inf,33.4788130466046,Inf,Inf
0.01,33.7098813171071,Inf,Inf,31.7643703990541,311.096802438687,407.936235330587
0.015,27.530523353245,Inf,Inf,25.9501136049731,118.641723360569,149.536873316094
0.02,23.8477883672179,Inf,Inf,22.4861136073523,86.7297875061029,108.875906564184
0.025,21.3351659062306,184.696609290431,Inf,20.1235112987775,71.4630550401141,89.5281385277405
0.03,19.4808776996749,116.177956144808,Inf,18.3805020117039,62.0777145341896,77.6596464009956
0.035,18.0400569243576,92.1037167386227,Inf,17.0266051730903,55.5660818494243,69.4348819192973
0.04,16.8789196826822,78.8680214134148,Inf,15.9358798462926,50.710722733169,63.3067346391383
0.045,15.9173750644619,70.2208338820732,359.015400072926,15.0329288104921,46.9123250198505,58.5151407963109
0.05,15.1041146300962,64.0138042766766,182.877674090499,14.2694926527213,43.837001024377,54.6372150766704
0.055,14.4046079931122,59.2843593924805,139.571895647973,13.613059130192,41.2820236233187,51.4164332862667
0.06,13.7946259457439,55.5292397305214,117.759041446758,13.0408184968467,39.1162275258581,48.6869385512988
0.065,13.256581948219,52.4545697360663,104.080672643943,12.536233075297,37.2504905574741,46.3360977227912
0.07,12.7773780663121,49.8782816867045,94.4950903406513,12.0869809493156,35.6218537081412,44.2843773613326
0.075,12.3470399341282,47.6795130319931,87.3133233684703,11.6836679965371,34.1844073615197,42.4738020523389
0.08,11.9577934087221,45.7748100207457,81.6741064359416,11.3189902938344,32.903780300292,40.8609802977442
0.085,11.6035079280056,44.1038099798074,77.0972232596787,10.9871719118839,31.7536606099631,39.4127035154267
0.09,11.279238132983,42.6221696974556,73.2888815621212,10.6835771180328,30.7135187737349,38.1030665937995
0.095,10.980994696274,41.2977747232172,70.0531235259463,10.4044364549223,29.7670704543855,36.9115252892622
0.1,10.705476860215,40.1029562882198,67.2630456572718,10.1466491751915,28.9012110388771,35.8215497173874
0.11,10.2120860922695,38.0304838133161,62.667220339973,9.68524115645238,27.3704133908703,33.8947834569081
0.12,9.78193659831967,36.2858934027402,59.0121606433817,9.28324322578696,26.0558816563661,32.2404974505884
0.13,9.40260524793193,34.7911552280883,56.0158649608777,8.92897649214793,24.9116957698018,30.8008020916523
0.14,9.06484500778449,33.4915812242799,53.4993935973484,8.61374026219025,23.9044785769042,29.5336286019663
0.15,8.76159191566475,32.3477302456877,51.3474857952331,8.3309019557069,23.0093130314812,28.4075765428145
0.16,8.48736854980094,31.3308064882653,49.4788796587312,8.07530532994528,22.2071735925381,27.3986738502374
0.17,8.23782398920309,30.4183715612776,47.8358909149395,7.84287329881484,21.4832506203499,26.4882628445074
0.18,8.00948582946417,29.5939785683608,46.3763475274934,7.63033398316683,20.8258222636991,25.6615778784302
0.19,7.79951861227342,28.8438321671824,45.0663190782403,7.43502721755647,20.2254745922753,24.906761761468
0.2,7.60559886850599,28.1574449022886,43.8837953703762,7.25476500318349,19.6745493820368,24.214169539254
0.21,7.42578167170536,27.5260226682474,42.807130072864,7.0877289900342,19.1667451986223,23.5758660545988
0.22,7.25845739856147,26.9427343246745,41.8223912751101,6.9323939038561,18.6968238751076,22.9852555524233
0.23,7.10223414225678,26.4012992750797,40.9164876765672,6.78746951596443,18.26039108642,22.4368051277857
0.24,6.95594825357286,25.8972323339972,40.0784260901235,6.651856050458,17.8537294581227,21.9258347906452
0.25,6.81859389413153,25.4260455566652,39.3008338161167,6.52460946660742,17.473670667822,21.4483559671107
0.26,6.68930565346613,24.9843550977612,38.576461782701,6.40491441682025,17.1174955468752,21.0009458748157
0.27,6.56732268971465,24.5692792814201,37.8988540307517,6.29206225926314,16.7828557632523,20.5806486251103
0.28,6.45199664492652,24.1780772795405,37.2638910647588,6.18543396400367,16.4677113426345,20.1848966735189
0.29,6.34273610295386,23.8084825210449,36.6659238601323,6.08448604771188,16.1702806883529,19.8114478352866
0.3,6.23903989082925,23.4587482797797,36.1025126284919,5.98873892105779,15.8890001377527,19.4583342849145
0.31,6.14043551801925,23.1266973727803,35.5692330451555,5.89776792432889,15.6224908737238,19.1238210375005
0.32,6.04653844906465,22.8111546567691,35.0641351577196,5.81119513841024,15.3695319827267,18.8063717146989
0.33,5.95699344857023,22.5107708960471,34.5847236698294,5.72868316006871,15.1290379349001,18.5046205504015
0.34,5.87146599155117,22.2241581012743,34.1288321842209,5.64992965520437,14.9000399307616,18.2173486168391
0.35,5.78966522097549,21.9504761119593,33.6940688132511,5.57466279804011,14.6816704175885,17.9434645025716
0.36,5.71133500862373,21.6887160954345,33.2790358610605,5.5026374518156,14.4731498210353,17.6819874815402
0.37,5.6362356272141,21.4380219507624,32.8821467057089,5.43363186768374,14.2737755032313,17.4320336987243
0.38,5.56415985912906,21.1975093034747,32.5023071706306,5.36744490431933,14.0829122990367,17.1928042324639
0.39,5.4949090561578,20.9665163277503,32.1377736704587,5.30389363300919,13.8999844449065,16.9635749051085
0.4,5.42829599137711,20.7445269179764,31.7881261068,5.24281127144518,13.7244686545647,16.7436875313543
0.42,5.30237166749374,20.3249603321353,31.1281138471528,5.12745640212781,13.393807527262,16.3295923985126
0.44,5.18525182628565,19.9348721717815,30.5155755212256,5.0203067203137,13.0875846869133,15.9463134517876
0.46,5.07595031284375,19.5709246704436,29.9447216682198,4.92045428200125,12.8029874860886,15.5903141257105
0.48,4.97365978777273,19.2302004060066,29.4106915853762,4.827125393434,12.5376314080984,15.2585965566523
0.5,4.8776502007186,18.9101664595683,28.9096452385188,4.73965600363644,12.2894801381615,14.9486009959465
0.52,4.7873182448916,18.608919268769,28.4381156389006,4.65747269060772,12.0567831978756,14.6581271498969
0.54,4.70213737085416,18.3246185632922,27.9929536539318,4.58007728247467,11.8380265457806,14.385272227949
0.56,4.62163987505911,18.0557278364401,27.5719130635002,4.5070346585103,11.6318932820084,14.1283813147297
0.58,4.54541503624004,17.8008062540642,27.1725535492067,4.43796284204483,11.4372320188758,13.8860076529477
0.6,4.47308633230161,17.5585428838081,26.7929775856407,4.37252497030167,11.2530312057792,13.6568802501425
0.62,4.40436997043389,17.3281732390812,26.4317275526217,4.31042264494211,11.0783981518064,13.4398775971073
0.64,4.33895757087353,17.108603201524,26.0871279122568,4.2513905385297,10.9125417647931,13.2340057940599
0.66,4.27661089797663,16.8989632029349,25.7576330564327,4.19519171628813,10.7547582395619,13.0383806816755
0.68,4.21706312104279,16.6985653847594,25.4419763953529,4.14161396841814,10.6044191406708,12.8522127364133
0.7,4.16014459484854,16.5066291506562,25.1398934290159,4.0904665789253,10.4609613943515,12.6747945207551
0.72,4.10566801891366,16.3227447773124,24.8498601242356,4.04157749576516,10.3238788589109,12.5054900537399
0.74,4.05346388806341,16.1461921121049,24.5712739810776,3.99479119287608,10.1927151924914,12.3437258676425
0.76,4.00338593913043,15.9767579372484,24.3029063133509,3.94996658583374,10.0670577566094,12.1889832881513
0.78,3.955306672982,15.8134389389698,24.0443311452496,3.90697548009326,9.94653242479634,12.0407919311145
0.8,3.90906208803221,15.6563235971591,23.7953512118808,3.86570093577778,9.83079911383325,11.8987240664758
0.82,3.86456615704255,15.5049700281864,23.5547852207773,3.82603613840789,9.719547930882,11.7623897750312
0.84,3.82175083600425,15.3588944773919,23.3225603443284,3.78788327434343,9.61249583988984,11.6314327473348
0.86,3.78040745748692,15.2178821428151,23.0983200439294,3.75115258243912,9.50938376568513,11.5055266441382
0.88,3.74053890499068,15.081714313666,22.8804457285917,3.71576152107546,9.40997406701208,11.3843719170002
0.9,3.70211079655965,14.9499268446594,22.6694424000609,3.68163404198103,9.31404832800311,11.2676930345653
0.92,3.66487368382179,14.8223350291125,22.464894757305,3.64869994850339,9.22140541981672,11.1552360456669
0.94,3.62891958691839,14.6986002637189,22.2671311522126,3.61689432919061,9.13185979509804,11.0467664300003
0.96,3.5941815465202,14.5792309605394,22.0758290299069,3.58615706359624,9.04523998251195,10.9420672256761
0.98,3.56062630862089,14.4638354274732,21.8897211817746,3.55643235973878,8.96138725506209,10.8409373426748
1,3.52767981853087,14.3499460297058,21.704897207721,3.5276684224907,8.88015444874725,10.7431900902638

